Bayesian SAR model with stochastic volatility and multiple time-varying weights

A novel spatial autoregressive model for panel data is introduced, which incorporates multilayer networks and accounts for time-varying relationships. Moreover, the proposed approach allows the structural variance to evolve smoothly over time and enables the analysis of shock propagation in terms of time-varying spillover effects. The framework is applied to analyse the dynamics of international relationships among the G7 economies and their impact on stock market returns and volatilities. The findings underscore the substantial impact of cooperative interactions and highlight discernible disparities in network exposure across G7 nations, along with nuanced patterns in direct and indirect spillover effects.

==> figures/network/Neigcen.csv <==
US,JP,DE,UK,FR,IT,CA,TimePeriod
0.218766892309258,0.124543745822312,0.130806920849355,0.181387870301379,0.169665845147955,0.130806920849355,0.0440218047203853,1998-01-30
0.277147788832637,0.120612847899132,0.0991734693202195,0.178619705455307,0.167406295420406,0.120612847899132,0.0364270451731652,1998-02-27
0.218955246046182,0.0780327316652925,0.130620162075629,0.196682168677082,0.202303165350473,0.137357450171188,0.0360490760141531,1998-03-31
0.231316900505615,0.152181202932339,0.105648099856024,0.152181202932339,0.159359151718708,0.118205857370749,0.0811075846842255,1998-04-30
0.202476073812418,0.171710783596093,0.156499822140482,0.167421748396602,0.0844043777061068,0.103330698434142,0.114156495914156,1998-05-29
0.180842107188488,0.11716563084606,0.171095566513285,0.196206453397228,0.143031803604949,0.0760398869726508,0.115618551477339,1998-06-30
0.221906999337381,0.140077938235221,0.0655304214009957,0.196844741216058,0.146193497985539,0.131490523709866,0.097955878114939,1998-07-31
0.24980147631463,0.141571343036444,0.0720528198813891,0.198557897801048,0.105527906916147,0.0909172130138974,0.141571343036444,1998-08-31
0.238713411408743,0.101342551992936,0.118813309260387,0.160612041812582,0.160406462278219,0.118769671254197,0.101342551992936,1998-09-30
0.188020659908131,0.106775721668734,0.143147529864476,0.187199942325803,0.172810814554989,0.108875873377743,0.0931694583001237,1998-10-30
0.230811256257005,0.0760758390107802,0.18845230529514,0.129847812023056,0.137832013189276,0.138190085392593,0.0987906888321497,1998-11-30
0.213815711310707,0.0581506894261673,0.155102561593156,0.189982956398838,0.16650178548216,0.106626625509662,0.10981967027931,1998-12-31
0.188131683048905,0.149542548865267,0.154304434326062,0.211350669430197,0.199657188909743,0.0634464247884761,0.0335670506313506,1999-01-29
0.239561297316534,0.1168597322108,0.1168597322108,0.190000293637911,0.187536854194329,0.107343633633115,0.0418384567965108,1999-02-26
0.186793857233325,0.0531882392215211,0.148219886290033,0.182172099831351,0.157197491027256,0.170923633166072,0.101504793230442,1999-03-31
0.230940703626411,0.0693491501148878,0.14082973101349,0.154414265087027,0.167248699928985,0.117645212474213,0.119572237754985,1999-04-30
0.152598714207267,0.0279529798010859,0.172821342331806,0.196446646981177,0.21079300469764,0.172821342331806,0.0665659696492187,1999-05-31
0.231644951255625,0.0852028011531203,0.117270084136096,0.203005339371251,0.203005339371251,0.117270084136096,0.0426014005765601,1999-06-30
0.248668607272281,0.0944246956542753,0.150417605410399,0.184177332448973,0.129392697352753,0.110738712335703,0.0821803495256156,1999-07-30
0.19088187947875,0.0817945323709498,0.167462238373671,0.196772827921291,0.19697513487607,0.0830566934896343,0.0830566934896343,1999-08-31
0.257585797229609,0.135260330046558,0.116834434680677,0.207333860742616,0.174075326157611,0,0.108910251142929,1999-09-30
0.174547860222229,0.062230044053098,0.184955882153913,0.16906176725856,0.207172315854503,0.139802086404598,0.0622300440530981,1999-10-29
0.207973319941141,0.150087516766199,0.183789334646153,0.184981668704752,0.139086560647147,0.0561915632461851,0.0778900360484234,1999-11-30
0.240953075305579,0.045284390094495,0.179009268733073,0.235290876743147,0.13862110461651,0.0260522600461638,0.134789024461032,1999-12-31
0.228309824581053,0.0890576955537603,0.0307475986792124,0.236216580454795,0.157650134939814,0.0768185558653433,0.181199609926022,2000-01-31
0.2303882399057,0.107133569969404,0.174780050097516,0.162030277224371,0.134446454386888,0.0862370236409818,0.104984384775139,2000-02-29
0.242345222853991,0.104634710993611,0.169557966585783,0.169557966585783,0.131752314180703,0.104634710993611,0.0775171078065179,2000-03-31
0.164882569976144,0.108877471614278,0.151659625900337,0.230599701899083,0.152197837810857,0.105203939576184,0.0865788532231179,2000-04-28
0.216351459001233,0.0674347821751158,0.179053439705913,0.179053439705913,0.179053439705913,0.0895267198529563,0.0895267198529563,2000-05-31
0.228326365266036,0.0675582613284075,0.165138231138335,0.158912984278864,0.170877620028795,0.116348246233371,0.0928382917261911,2000-06-30
0.209770190241608,0.110268219778666,0.16091923903357,0.196657418416165,0.148079694439553,0.0992287432315154,0.0750764948589221,2000-07-31
0.217813129688826,0.0914473941263244,0.140362730127299,0.179194895372326,0.135548984459759,0.0635625400974405,0.172070326128025,2000-08-31
0.226854345871134,0.110888644530069,0.130984372051903,0.174487125855368,0.127646644061571,0.13697709286019,0.0921617747697648,2000-09-29
0.219543042100184,0.146625528796596,0.114050335710487,0.167838704549045,0.120029508877018,0.133553036246087,0.0983598437205831,2000-10-31
0.174648063867507,0.122416160797743,0.123869822835561,0.189510794442239,0.158737915325379,0.113212976321541,0.11760426641003,2000-11-30
0.195399941262263,0.142304344823907,0.149356735736611,0.195239176620767,0.16385884921033,0.0784335446982189,0.0754074076479036,2000-12-29
0.202035728288013,0.118736244474662,0.141063469299027,0.167748052529127,0.141896414320657,0.0991792172174095,0.129340873871105,2001-01-31
0.202114149990039,0.0996178246159915,0.148100603804588,0.191147047574758,0.137133501389307,0.113363026909207,0.10852384571611,2001-02-28
0.210482712637498,0.142973851637211,0.156136722335612,0.161191204434011,0.173100703316901,0.0561139990578803,0.100000806580886,2001-03-30
0.226420644020276,0.118515766532526,0.137637923093093,0.178495395081994,0.123867290146864,0.130663929705475,0.084399051419771,2001-04-30
0.190518678674937,0.0448402773082248,0.1656392803185,0.173807524304628,0.173807524304628,0.1656392803185,0.0857474347705803,2001-05-31
0.19288476660706,0.138365877324517,0.153277118354062,0.13605596471534,0.125223320685892,0.133154324953298,0.121038627359831,2001-06-29
0.204600746422594,0.119130435870729,0.0988077668380653,0.13974204488516,0.170208275385471,0.144604287633915,0.122906442964065,2001-07-31
0.2148644519983,0.0588009711826596,0.149637511609233,0.159468485712689,0.168831633216419,0.167775469784745,0.0806214764959546,2001-08-31
0.216683030060953,0.084140448788523,0.17497545490857,0.17497545490857,0.13254258127243,0.13254258127243,0.084140448788523,2001-09-28
0.205000461936397,0.100629578508061,0.134071730873587,0.179461908504674,0.157864177441311,0.116029673765705,0.106942468970264,2001-10-31
0.279770706473966,0.11342026599345,0.142255834147626,0.148624195454824,0.142255834147626,0.0301264488945293,0.143546714887979,2001-11-30
0.239036606957892,0.0990022016522801,0.149498390684973,0.149261324155491,0.149498390684973,0.107671375939578,0.106031709924813,2001-12-31
0.207052309488448,0.0872346630779409,0.134954163396678,0.175612384612927,0.164069685111316,0.137878763867673,0.0931980304450162,2002-01-31
0.231552579119831,0.0795702714008017,0.171675036723805,0.148564180986858,0.171675036723805,0.048398714058042,0.148564180986858,2002-02-28
0.219471296875602,0.0746422123870754,0.11869206768095,0.159975108774885,0.175036366155943,0.151737726876131,0.100445221249414,2002-03-29
0.191338080738323,0.0644505602364659,0.153034080472057,0.178279064424651,0.176939171278351,0.111366706044361,0.124592336805792,2002-04-30
0.226588420327785,0.115391197946553,0.0753353220354955,0.177746099550747,0.142292273330575,0.108753833995313,0.153892852813532,2002-05-31
0.204440958464352,0.097577424690703,0.150117325482649,0.194077618116194,0.158089030726271,0.0750586627413245,0.120638979778507,2002-06-28
0.215670708216084,0.128506962047912,0.137765372294716,0.1771589471901,0.179331196809485,0.108813294819855,0.0527535186218481,2002-07-31
0.215665138094247,0.0630624746172471,0.166741795236077,0.201397173517062,0.160012890311067,0.0467892443018039,0.146331283922494,2002-08-30
0.214835681840794,0.123457554333796,0.17080783518578,0.131118615134419,0.157745636746271,0.125313349336116,0.0767213274228239,2002-09-30
0.208597106059369,0.0549817962374139,0.160412074999922,0.186623382485113,0.163013048749332,0.100717408708398,0.125655182760453,2002-10-31
0.197751884203056,0.0758098312867373,0.16935254064327,0.178689119913917,0.158207978529952,0.106699393980488,0.11348925144258,2002-11-29
0.220428930692255,0.0932105803320671,0.18149195491382,0.178188105998443,0.14658576044275,0.0873789113677048,0.0927157562529609,2002-12-31
0.2076272466922,0.0712869157151966,0.171535776268007,0.181780737535444,0.171535776268007,0.102610569139976,0.0936229783811684,2003-01-31
0.180035304562402,0.12465274665144,0.168005896693321,0.162131399138186,0.179963586480668,0.1232248363159,0.0619862301580831,2003-02-28
0.19548609285264,0.129815484882672,0.147718150855462,0.16525784137118,0.182275490772251,0.111868719825159,0.0675782194406356,2003-03-31
0.212844840804812,0.160327984722938,0.160818740341327,0.184658005836338,0.180700520132674,0.0353801560510127,0.0652697521108973,2003-04-30
0.195538933176582,0.10754540874153,0.147838563262447,0.147127631001779,0.176142802713713,0.124369658313996,0.101437002789954,2003-05-30
0.211445807855467,0.111077006506155,0.177148177043769,0.186041762162277,0.173804442068811,0.0807262378140328,0.0597565665494885,2003-06-30
0.194540510980482,0.129176593869218,0.0908604412617105,0.146760962532801,0.146760962532801,0.147261267825916,0.144639260997071,2003-07-31
0.2508708241016,0.0924462729315876,0.185461179585012,0.126361528872797,0.184071200228573,0.0683427213488428,0.0924462729315876,2003-08-29
0.214056779216197,0.0866570014235562,0.186281727063769,0.170438715564443,0.176748469037173,0.111586379455155,0.0542309282397074,2003-09-30
0.228743199408979,0.0694031488641695,0.185435974151145,0.196992202768484,0.185435974151145,0.0347015744320847,0.0992879262239921,2003-10-31
0.195706004068285,0.0987370682567354,0.149993133275286,0.18582430040898,0.149993133275286,0.0961312694083727,0.123615091307056,2003-11-28
0.200053270734219,0.0724714218965315,0.133287932568914,0.179471854811733,0.166567494978168,0.153235151548261,0.0949128734621738,2003-12-31
0.212251537121866,0.0627826488663966,0.152215840924149,0.168172704990166,0.155798723706991,0.140364263339809,0.108414281050623,2004-01-30
0.208847897929924,0.108676076401488,0.163696512573638,0.137814507614093,0.177491634796527,0.123921443514553,0.0795519271697775,2004-02-27
0.208302188152242,0.0548060142893966,0.12514004406139,0.175393539847647,0.18385250295013,0.103179115855002,0.149326594844192,2004-03-31
0.20685818574531,0.0678928518020338,0.10691721580662,0.181755642953118,0.158082209637585,0.121968416446585,0.156525477608749,2004-04-30
0.21616913308238,0.122528547422194,0.134782369038057,0.166193783105618,0.155264410487579,0.10111871627735,0.103943040586822,2004-05-31
0.198909700157064,0.108451369765936,0.167513714568856,0.148718230627694,0.178299729289738,0.148718230627694,0.0493890249630167,2004-06-30
0.167973923362859,0.0659976028936041,0.177588163227538,0.184228719779675,0.177588163227538,0.113500357364111,0.113123070144675,2004-07-30
0.204105527133196,0.0737870113417336,0.139849636862368,0.167242979939374,0.17398485344222,0.167242979939374,0.0737870113417335,2004-08-31
0.21705187997544,0.105139915991278,0.162208136451165,0.132560564164905,0.139199934525899,0.142809159735072,0.101030409156241,2004-09-30
0.181436056809465,0.0631526942814393,0.169362062679188,0.169362062679188,0.171459359485012,0.102007388162436,0.143220375903271,2004-10-29
0.187871076237195,0.0826109143716827,0.163034992742969,0.159316982249258,0.169239312032637,0.138753584181675,0.099173138184582,2004-11-30
0.197094761118306,0.070233784619569,0.146145057097355,0.178033435873287,0.158628568734814,0.123189167232285,0.126675225324385,2004-12-31
0.216695948454651,0.112896326571465,0.162689171045966,0.166000888138656,0.175390612031103,0.079470051963011,0.0868570017951467,2005-01-31
0.208581961793189,0.103610540834389,0.138802906566824,0.184545278260299,0.13352963414658,0.133982205836304,0.0969474725624145,2005-02-28
0.214544824607089,0.107158250862728,0.117932334998015,0.17776481455724,0.157666602802526,0.125946456258451,0.0989867159139513,2005-03-31
0.215704490094139,0.0837249555193765,0.177434226109902,0.165733107671529,0.168404301690671,0.106883040429365,0.0821158784850178,2005-04-29
0.207601297969134,0.0911442118768976,0.149797755521621,0.167299550062456,0.163982814801429,0.103292175880587,0.116882193887876,2005-05-31
0.195110048853258,0.103871897755519,0.126686608907752,0.169568676015575,0.139276187779178,0.15794314445066,0.107543436238059,2005-06-30
0.182538826602227,0.125415853543154,0.15971618943703,0.156514992326078,0.141135618819596,0.141135618819596,0.0935429004523193,2005-07-29
0.198864080180835,0.0999648242818508,0.1166006046768,0.170566163280143,0.161097922912939,0.132426699917764,0.120479704749668,2005-08-31
0.220005128430702,0.105246505097734,0.113650711143732,0.182926259917532,0.123334579830356,0.108491680399284,0.14634513518066,2005-09-30
0.207172660983263,0.113126950520326,0.136059168648741,0.195454255299154,0.122986626269355,0.119990432509309,0.105209905769852,2005-10-31
0.206759929059529,0.0708361430848636,0.168736327582239,0.172239599826196,0.155295928681154,0.130009707028051,0.0961223647379671,2005-11-30
0.219167522030908,0.0615169118452955,0.174297513864299,0.183866493142856,0.162047973386931,0.111782442616113,0.0873211431135981,2005-12-30
0.207106781186548,0.0976310729378175,0.166666666666667,0.166666666666667,0.166666666666667,0.0976310729378175,0.0976310729378175,2006-01-31
0.196299779503473,0.10463674906967,0.135759772427849,0.158535365108857,0.147147568768353,0.155765428640632,0.101855336481167,2006-02-28
0.206013590017485,0.0534538107180285,0.0777135399235776,0.178991333218725,0.186996355895037,0.148415685113573,0.148415685113573,2006-03-31
0.203718519101954,0.117261830605281,0.136707952936574,0.17861705540967,0.152019435012059,0.0944133763291805,0.117261830605281,2006-04-28
0.199674110434301,0.103248601490344,0.158441965121961,0.16804505175497,0.157032065731809,0.110309603976271,0.103248601490344,2006-05-31
0.217526849440381,0.0862329806817259,0.134207261507403,0.185329414741911,0.159810385334016,0.104899420252716,0.111993688041848,2006-06-30
0.204625213657479,0.127168761825895,0.178603278598299,0.127168761825895,0.146414475067454,0.117426728044235,0.0985927809807416,2006-07-31
0.219760347284236,0.126806660485388,0.129172762887328,0.175452778540049,0.156285402030255,0.08390662679528,0.108615421977465,2006-08-31
0.205169205690687,0.136640507666834,0.157499953918695,0.166679691150376,0.126852913383204,0.116312822407798,0.0908449057824055,2006-09-29
0.197858996424979,0.106822488785119,0.133663455423699,0.17826536391223,0.165761225924339,0.0912340349694405,0.126394434560193,2006-10-31
0.183989176595165,0.0414847648256896,0.164064073795119,0.150242570387546,0.176356428873643,0.150242570387546,0.13362041513529,2006-11-30
0.225523833800274,0.0656714845875027,0.145034219351729,0.145034219351729,0.200024135848356,0.0947945305493036,0.123917576511105,2006-12-29
0.197341383261952,0.111534055866893,0.146498547493918,0.168508832359506,0.175598073728743,0.108828335171452,0.0916907721175361,2007-01-31
0.223077621908666,0.102234675480768,0.140941790022835,0.143227961195714,0.163265786400131,0.122731318338241,0.104520846653646,2007-02-28
0.200130990757789,0.0713607098542496,0.153665640509277,0.17015662355714,0.176499262927771,0.0934411830002331,0.134745589393541,2007-03-30
0.175188135044066,0.144944198964137,0.114628337546333,0.163759016015586,0.154984961303109,0.130478231594912,0.116017119531858,2007-04-30
0.201692012569048,0.142617789798736,0.142617789798736,0.171382658851393,0.19141431996737,0.0993180684788845,0.0509573605358316,2007-05-31
0.208638967728426,0.091359832415809,0.167784205154518,0.165847554577805,0.157457924847938,0.109924442831577,0.0989870724439278,2007-06-29
0.190205994096286,0.097507945933923,0.162119985728165,0.161853871043018,0.155783090282339,0.100306119423794,0.132222993492474,2007-07-31
0.225400837555405,0.133840391353579,0.13393729830142,0.115501168789202,0.137573292050328,0.138261324296591,0.115485687653475,2007-08-31
0.245586754103687,0.128343585488085,0.103580942247946,0.148669447829574,0.145203116741047,0.0799467057600872,0.148669447829574,2007-09-28
0.22494173151008,0.122704104486015,0.14851956171483,0.169030347940984,0.10565366282309,0.135963141066408,0.0931874504585926,2007-10-31
0.219876243032421,0.086348736449163,0.158670569276434,0.128599477121145,0.172980383653982,0.126831966176183,0.106692624290673,2007-11-30
0.217702541008624,0.0605836000320357,0.141338771723531,0.161707955601488,0.166759397934512,0.102750452183176,0.149157281516635,2007-12-31
0.216202401893901,0.123636220767072,0.156424618804037,0.165141562856977,0.133747743989995,0.100859930926134,0.103987520761884,2008-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-02-29
0.207448742674466,0.0878507530871122,0.123260669906141,0.1670161442064,0.179956614985549,0.0893483305660152,0.145118744574316,2008-03-31
0.201039917337056,0.145315537317624,0.139456236209366,0.152673737846532,0.179998051916594,0.101280808452773,0.0802357109200566,2008-04-30
0.233606065919469,0.0963243427841857,0.16481248381931,0.15207356395781,0.182897069770049,0.0712059315811818,0.099080542167994,2008-05-30
0.222237776851224,0.0635022221313607,0.153809359788895,0.153809359788895,0.183308717978607,0.111666281730509,0.111666281730509,2008-06-30
0.177201052191236,0.127175524116068,0.167579161065216,0.149854469941887,0.167579161065216,0.156311342722046,0.0542992888983327,2008-07-31
0.219996570031149,0.115310668545973,0.115310668545972,0.169691142681794,0.169691142681794,0.0730679450713407,0.136931862441976,2008-08-29
0.231350045404321,0.069632273037387,0.151733570255007,0.157476413688009,0.157476413688009,0.115301394798177,0.117029889129089,2008-09-30
0.196565004875753,0.0909046705811269,0.148255693153286,0.174996523135219,0.16982417489382,0.129181985192471,0.0902719481683245,2008-10-31
0.191502736167965,0.0557766590238975,0.164737521684259,0.144230468862074,0.159127873027564,0.142861467821552,0.141763273412688,2008-11-28
0.191528012526286,0.0711277987399708,0.176370963747286,0.170709263395067,0.132594015668895,0.125803141387235,0.131866804535261,2008-12-31
0.214710463380414,0.089663855404054,0.141327043852358,0.191945165442569,0.166078180444458,0.0826461599748171,0.113629131501331,2009-01-30
0.176423535310367,0.151415302872574,0.150227852635351,0.151415302872574,0.143537023334762,0.156998381935625,0.0699826010387469,2009-02-27
0.186036086371916,0.0937544809797104,0.154804251330597,0.166610242855626,0.156788378125592,0.115085039299756,0.126921521036802,2009-03-31
0.201953476592081,0.108530967033854,0.154410917449071,0.14708726586998,0.15234450351326,0.128068563331778,0.107604306209977,2009-04-30
0.221123151876586,0.0850107935670884,0.156632089468712,0.144574532238949,0.157344329083906,0.129680851562479,0.10563425220228,2009-05-29
0.197852798379888,0.142487596625376,0.0939505197794521,0.188324546966045,0.154440276016261,0.173813570803291,0.0491306914296865,2009-06-30
0.218839705960887,0.0908893208576384,0.146288191276514,0.162404270668878,0.133278299537963,0.117462870902003,0.130837340796116,2009-07-31
0.202089277087979,0.114847515447175,0.11328175646845,0.149118269215063,0.142519450045733,0.104028692363935,0.174115039371665,2009-08-31
0.205706067008867,0.11581921681393,0.11581921681393,0.180003172982279,0.126890993006004,0.123008238458868,0.132753094916123,2009-09-30
0.213697956504053,0.0901334039232816,0.107365465069347,0.190611608983486,0.165925541125164,0.11433284047905,0.117933183915618,2009-10-30
0.221899424295622,0.0694817996523038,0.152417624643318,0.195431581784497,0.138870145328637,0.121820569120558,0.100078855175064,2009-11-30
0.227090660166924,0.0667221435649709,0.145506914275886,0.18784106611116,0.160610158040201,0.094317198710025,0.117911859130832,2009-12-31
0.218838424769941,0.126207085739891,0.126711418890649,0.163938590659918,0.142659938996932,0.0613064667724918,0.160338074170177,2010-01-29
0.225172689534392,0.108429418581432,0.10220802707212,0.182048228312238,0.120844638867609,0.115533831722554,0.145763165909655,2010-02-26
0.230079818481669,0.0687561180279277,0.158417048406814,0.151343496148179,0.161323700453742,0.138710262750703,0.0913695557309664,2010-03-31
0.237386344019092,0.131529756490039,0.148458599702398,0.190201137057089,0.117049940884499,0.0438444653568449,0.131529756490039,2010-04-30
0.233197351805495,0.0775729016031414,0.157001989052547,0.173005664141101,0.131543396801806,0.0994518013797575,0.128226895216152,2010-05-31
0.210051926660837,0.106578379670698,0.159843518915531,0.190760324951683,0.14908172925231,0.0812162228790677,0.102467897669874,2010-06-30
0.216639403778957,0.111556771321247,0.171718595755025,0.166379412331722,0.165530369881734,0.0807513324040416,0.0874241145272725,2010-07-30
0.246185095923949,0.0864659344324936,0.1190871628808,0.170280631040988,0.10575745569631,0.0864659344324936,0.185757785592966,2010-08-31
0.201651770977266,0.07587330775992,0.177220859674771,0.151159694196359,0.171655947812086,0.123075539007634,0.0993628805719626,2010-09-30
0.217473181930176,0.0804079235465122,0.131064161872285,0.176496504033035,0.165882561739711,0.14371217235085,0.0849634945274309,2010-10-29
0.236200537327334,0.135938221415411,0.0930112577739193,0.129138189515392,0.134886786276267,0.134886786276266,0.135938221415411,2010-11-30
0.231824366436538,0.0974527566173885,0.10845826732048,0.182192204451873,0.141309824278166,0.113818329806516,0.124944251089038,2010-12-31
0.232872811910626,0.131224060671227,0.122679788379955,0.148596940636673,0.181081116956464,0.0768358214945308,0.106709459950524,2011-01-31
0.246075774738828,0.0412893604655011,0.15461847301031,0.15461847301031,0.160409598922025,0.134465972925017,0.10852234692801,2011-02-28
0.203679080319257,0.133122608643152,0.160811473679755,0.140450706382974,0.16898912204622,0.0855105300401662,0.107436478888475,2011-03-31
0.218661197690797,0.105523370479614,0.15161197312271,0.128567671801162,0.18552607364229,0.136018284220973,0.0740914290424539,2011-04-29
0.254202319217206,0.089318125687336,0.044659062843668,0.160276397391584,0.201949571781286,0.160276397391584,0.0893181256873359,2011-05-31
0.204911993737176,0.102103535238053,0.074402221606108,0.145578736739737,0.194046672220917,0.151409008670926,0.127547831787082,2011-06-30
0.228207535631028,0.131216496687796,0.160685851728239,0.204775700751833,0.114343198485369,0.063201188828936,0.0975700278868001,2011-07-29
0.26726211379312,0.105206753287641,0.135324481568991,0.153019221135228,0.126384227599954,0.107596449327426,0.105206753287641,2011-08-31
0.219207935977492,0.0679038615582817,0.139051706931826,0.154404395693575,0.158670444646094,0.146285554656254,0.114476100536477,2011-09-30
0.185756648322184,0.105926333843301,0.13959163672254,0.176499442097268,0.153497271965387,0.147485332339877,0.0912433347094431,2011-10-31
0.18158657483111,0.110878499658895,0.175455282837921,0.16894732929457,0.142132032406715,0.127955981055401,0.0930442999153877,2011-11-30
0.23038584105752,0.156508984128976,0.142366226481354,0.184602357979253,0.155046118062249,0.0245678038657168,0.106522668424931,2011-12-30
0.200500029279673,0.0563703800706184,0.159669948043707,0.159669948043707,0.194709623029414,0.172709691462262,0.0563703800706183,2012-01-31
0.215622858177752,0.0592740589823039,0.149149989210053,0.189227166964658,0.126283913631361,0.149149989210053,0.11129202382382,2012-02-29
0.193409879136559,0.0665439697923251,0.159341524819303,0.196734950697764,0.181287512638506,0.136138193123217,0.0665439697923251,2012-03-30
0.262058494649034,0.129322193151326,0.129322193151326,0.110594479249531,0.169945327169733,0.0694351194777223,0.129322193151326,2012-04-30
0.22642256872898,0.112755314565933,0.0894539704041814,0.180911333595359,0.193115136747873,0.0711019920635472,0.126239683894127,2012-05-31
0.201292169957047,0.0782794121688957,0.147971502007939,0.129648224869223,0.200316242332657,0.161661632442826,0.0808308162214127,2012-06-29
0.247026154723802,0.113659562217022,0.146782534294132,0.13286574645077,0.109730140258034,0.0946202620871886,0.155315599969052,2012-07-31
0.220597419984866,0.0849522093815122,0.164969863144131,0.118484442014668,0.176863358912195,0.1597743132599,0.0743583933027286,2012-08-31
0.232209067841833,0.0901802493664672,0.136855426961102,0.143057432132548,0.174836503256281,0.0909239531568977,0.13193736728487,2012-09-28
0.210831162059756,0.0957136045353253,0.148087684570071,0.213216097084061,0.172508927424745,0.0317846847446088,0.127857839581433,2012-10-31
0.219612397232692,0.0959232997471398,0.153873996332162,0.167602054174675,0.162191340921879,0.0954721819875069,0.105324729603946,2012-11-30
0.230954737563127,0.0717124083419719,0.162572143588879,0.194704058783859,0.182648157856181,0.0252396639901981,0.132168829875784,2012-12-31
0.242109885559484,0.149165054745661,0.0945461575986362,0.14916505474566,0.187108640571675,0.0835964628093341,0.09430874396955,2013-01-31
0.222394737839547,0.0878496517188073,0.121536006266702,0.157655948029796,0.160980786440809,0.156130213343944,0.0934526563603945,2013-02-28
0.24550470158339,0.0920141025238984,0.128778534080537,0.185774344325955,0.185774344325955,0.0701398706363656,0.0920141025238984,2013-03-29
0.209253265135578,0.116007660452988,0.141100643722956,0.178323453941751,0.153607352621977,0.0981500376352963,0.103557586489454,2013-04-30
0.224449949500263,0.0942077367866401,0.128728721477398,0.177628106458101,0.18727691093587,0.068244780899196,0.119463793942532,2013-05-31
0.195748048850632,0.107646963841111,0.172152283749552,0.16275026095694,0.164494309665352,0.090635170959767,0.106572961976646,2013-06-28
0.249846788909126,0.0832142247813948,0.112127543817116,0.112127543817116,0.173621756058112,0.159316808900561,0.109745333716575,2013-07-31
0.254600154870227,0.0942622569541211,0.12842746483035,0.184558857331311,0.0942622569541212,0.115461544229519,0.128427464830351,2013-08-30
0.267883137864997,0.10375643158925,0.103756431589251,0.158898690482239,0.150208919127463,0.0809676567459221,0.134528732600878,2013-09-30
0.220808624729736,0.0864021798598731,0.142485460374637,0.168176262309064,0.123918075778311,0.14797817433263,0.11023122261575,2013-10-31
0.213158804906144,0.0456701969095919,0.114224423659038,0.165165793010842,0.181655232480548,0.128943415102799,0.151182133931037,2013-11-29
0.206907880586936,0.0597236015163143,0.174776066630847,0.167452882034662,0.180524181673635,0.0762754847484028,0.134339902809203,2013-12-31
0.224726924031122,0.0859397348766951,0.137841760170242,0.179053947237626,0.143503697127831,0.0910921763862414,0.137841760170242,2014-01-31
0.225368314218677,0.0707941223755717,0.149770773851459,0.195276097783314,0.112281491990983,0.114373712663673,0.132135487116323,2014-02-28
0.231815178498943,0.11982273393531,0.116537244113324,0.182292021946569,0.158100204510793,0.0612763296347296,0.13015628736033,2014-03-31
0.211426594822166,0.0566861685983637,0.156527517018279,0.157085447006218,0.174131436334979,0.119711500382481,0.124431335837514,2014-04-30
0.226896134178578,0.0693577638871131,0.174851869938719,0.168467557858968,0.176644560817364,0.0616772964063408,0.122104816912916,2014-05-30
0.211445807855467,0.0597565665494885,0.173804442068811,0.186041762162277,0.177148177043769,0.0807262378140329,0.111077006506155,2014-06-30
0.168983600586931,0.130513473848557,0.16216282988876,0.146928963850894,0.155342059190588,0.155342059190588,0.0807270134436818,2014-07-31
0.203567264977771,0.0567354705769307,0.178835188192436,0.178835188192436,0.193227486551671,0.132063930931824,0.0567354705769307,2014-08-29
0.189707601956691,0.0935891478648627,0.194622349034291,0.164675032980629,0.160049621873389,0.0453753780245626,0.151980868265576,2014-09-30
0.228198389366611,0.0674713607643028,0.155413564032959,0.174429132834746,0.164995868529684,0.0904469055865927,0.119044778885104,2014-10-31
0.240673314053462,0.076282903221387,0.172441219800324,0.130939219951558,0.172441219800324,0.076282903221387,0.130939219951558,2014-11-28
0.221882658443133,0.0656814145086084,0.150873645687819,0.189650379399602,0.192968227573023,0.0285611012396076,0.150382573148207,2014-12-31
0.20452831691002,0.12841940530161,0.127566740801148,0.182973473301723,0.176654760936247,0.0752761788530436,0.104581123896209,2015-01-30
0.192399651368236,0.110441409240849,0.158136838147447,0.160119182943133,0.169691721438833,0.0947906590719133,0.114420537789589,2015-02-27
0.200301387565116,0.105711438643299,0.194925197900477,0.151166046338063,0.16994253056661,0.101651389842309,0.0763020091441255,2015-03-31
0.220111769150219,0.10652662947638,0.176236144608908,0.12882689778876,0.138419212675974,0.0816566237219579,0.1482227225778,2015-04-30
0.244452035749903,0.0812764594759481,0.176767697230088,0.176767697230088,0.19882142110005,0.0406382297379741,0.0812764594759481,2015-05-29
0.200982969979802,0.0948294004125153,0.130491457746208,0.177224405329309,0.162345307983473,0.0939229310640381,0.140203527484655,2015-06-30
0.206597767669011,0.0781967141624442,0.164310367241551,0.164310367241551,0.187405800072605,0.145382011703118,0.0537969719097194,2015-07-31
0.197055286932301,0.127299436006509,0.153856118793993,0.153856118793993,0.197055286932301,0.127299436006509,0.0435783165343948,2015-08-31
0.258383012067682,0.0950201251889172,0.153812809988589,0.153812809988589,0.165930632905902,0.0780204846714042,0.0950201251889171,2015-09-30
0.254295866080786,0.135840983587427,0.10454407766651,0.152254895245163,0.10454407766651,0.135840983587427,0.112679116166176,2015-10-30
0.196811602604597,0.110332009044569,0.106310068591931,0.167284356316011,0.20819195760929,0.0551660045222845,0.155904001311318,2015-11-30
0.234490148612621,0.0954068445212554,0.111517521293448,0.155586291965091,0.153944629923481,0.129566770867884,0.119487792816219,2015-12-31
0.187753907914514,0.0607047483551042,0.193483123651151,0.179129219010497,0.172792295665175,0.117498283276852,0.0886384221267069,2016-01-29
0.244153335983688,0.0788663287275908,0.154948154816474,0.122227952438339,0.169869335985613,0.131327547213215,0.09860734483508,2016-02-29
0.210341778391889,0.0602494369887865,0.140758101807601,0.168722141783385,0.196709368606317,0.110633383313208,0.112585789108814,2016-03-31
0.268136762136931,0.120270896264971,0.143888134185236,0.124597284980059,0.124597284980059,0.0982387411877747,0.120270896264971,2016-04-29
0.194640009706569,0.134643192953174,0.168507418752024,0.155403942560359,0.155403942560359,0.11428069294273,0.0771208005247837,2016-05-31
0.193287103639437,0.0853080204252823,0.161158699556769,0.207652771621228,0.161391247466767,0.0529470684326171,0.138255088857899,2016-06-30
0.179387344710541,0.0462848180334298,0.135858810492694,0.195604690965463,0.183826597511496,0.114853549638572,0.144184188647804,2016-07-29
0.193527041619467,0.0464401384433164,0.177979558872932,0.17141949873173,0.17141949873173,0.17141949873173,0.0677947648690942,2016-08-31
0.215890496212009,0.093393118271544,0.136295793853854,0.187661625020302,0.14526615286367,0.156393364439416,0.0650994493392048,2016-09-30
0.208651843818283,0.0613480931057815,0.103954864664665,0.160930874053277,0.163398996839662,0.126421957483285,0.175293370035047,2016-10-31
0.24148441180036,0.0805804559126914,0.140188474669613,0.176060106991047,0.18120784800033,0.0696648024549774,0.110813900170982,2016-11-30
0.196580836766203,0.0789158786998457,0.162760197630256,0.19490180261233,0.145963503447397,0.141961902144122,0.0789158786998457,2016-12-30
0.223891863764375,0.070961781158668,0.1442529612599,0.183659448387511,0.14403484436847,0.139411637598796,0.0937874634622795,2017-01-31
0.221411579717456,0.0955732829150081,0.160729847026043,0.183088718599418,0.136476555554014,0.107146733273052,0.0955732829150081,2017-02-28
0.212227389795361,0.0615077396773819,0.18458605601765,0.18458605601765,0.18458605601765,0.110998962796926,0.0615077396773819,2017-03-31
0.229632231762179,0.0936457914942113,0.169059346636355,0.156673218740335,0.142193186017328,0.140347149417069,0.068449075932523,2017-04-28
0.212210110707895,0.0996252864468465,0.124056421524536,0.178711051432856,0.147906039943039,0.14295417850327,0.094536911441557,2017-05-31
0.181987012485341,0.0438788819463395,0.17336046411432,0.173462678673433,0.17336046411432,0.12644910140515,0.127501397261096,2017-06-30
0.218906796922524,0.113971366928363,0.139328083331374,0.160923610406762,0.171326179115293,0.0831122033670646,0.11243175992862,2017-07-31
0.211282891464939,0.0840632801142221,0.138383970080092,0.182215953291262,0.145866412205245,0.148748617046859,0.0894388757973816,2017-08-31
0.212773767072716,0.0760756311599469,0.137385889081908,0.172031576176239,0.17092186113473,0.103856324812619,0.126954950561842,2017-09-29
0.234954420716095,0.0789649245830913,0.131911394438549,0.184285066611367,0.181461069229821,0.109458199837985,0.0789649245830912,2017-10-31
0.232880506124207,0.111270783724675,0.122251392699138,0.15603074081571,0.169821411927082,0.096474380984513,0.111270783724675,2017-11-30
0.259902391990583,0.128527003465512,0.095646310898633,0.16140769603239,0.10810619063954,0.067715158444716,0.178695248528627,2017-12-29
0.21504559795649,0.0589137522893983,0.129736315280828,0.188426843119437,0.164301438137037,0.110535047799283,0.133041005417527,2018-01-31
0.223314584262421,0.0746325432073427,0.157594220339121,0.18951651475829,0.126987657248663,0.0899848310599834,0.137969649124179,2018-02-28
0.200730889215166,0.101671954400676,0.113877840027468,0.177573623314943,0.16364038511885,0.104765398141498,0.137739909781398,2018-03-30
0.210137895618218,0.0788266411801515,0.164025969999612,0.172308202247736,0.172308202247736,0.123566447526394,0.0788266411801515,2018-04-30
0.222630924983345,0.0637593266208565,0.152296497799452,0.164805840657774,0.154574345115902,0.154574345115902,0.0873587197067674,2018-05-31
0.206726205806087,0.0810439712879521,0.15903486179347,0.148727268016633,0.192319377266312,0.152544906830922,0.0596034089986247,2018-06-29
0.208606371258572,0.122531955663715,0.160299178309153,0.175114523989437,0.153407913541765,0.0655180420834381,0.11452201515392,2018-07-31
0.19895647491744,0.0494151412153219,0.131315894098906,0.176061938918417,0.176061938918417,0.136872717832592,0.131315894098906,2018-08-31
0.216296807596925,0.0896776674282222,0.156378851452343,0.184713540683838,0.162036998493567,0.0785009420999028,0.112395192245202,2018-09-28
0.197786415458803,0.113642754668124,0.188141479083254,0.150004909669896,0.165664485994582,0.135995552609751,0.0487644025155911,2018-10-31
0.195752358492925,0.134902830191509,0.134902830191509,0.182548584904245,0.182548584904245,2.43029392851417e-18,0.169344811315566,2018-11-30
0.21564057883921,0.103866206737519,0.103866206737519,0.162156764468579,0.162156764468579,0.126156739374297,0.126156739374297,2018-12-31
0.179190241310148,0.102896834599384,0.157902138010539,0.148450064088497,0.188772296206085,0.101519715429811,0.121268710355535,2019-01-31
0.199543119632659,0.0934212347160203,0.144993912428573,0.182495881033793,0.173675414045897,0.0713462626348476,0.13452417550821,2019-02-28
0.224251423392018,0.0880191786434546,0.159425392884509,0.166782519545319,0.160463210278627,0.0880191786434546,0.113039096612618,2019-03-29
0.216561615248768,0.103065177367814,0.122558669435228,0.16037857130357,0.152200209964792,0.141040229321455,0.104195527358373,2019-04-30
0.175362938961825,0.0448925721960349,0.175362938961825,0.194670403170653,0.175362938961825,0.139620389971937,0.0947278177759019,2019-05-31
0.207037218307371,0.0540560171978778,0.166532021671654,0.148668599521493,0.152366992752912,0.136835579945942,0.134503570602751,2019-06-28
0.203519097755858,0.0264407705053579,0.175757578021582,0.175757578021582,0.175757578021582,0.121383698837019,0.121383698837019,2019-07-31
0.196016664285804,0.129428582294961,0.155176401949444,0.170255950758228,0.172132347324879,0.0667067470659621,0.110283306320721,2019-08-30
0.207568737176276,0.0586300410400645,0.142555034041319,0.181975161706692,0.161312284490713,0.115145640287871,0.132813101257064,2019-09-30
0.21272507945619,0.111654605776992,0.152994335051998,0.200497804823118,0.152994335051998,0.0574792340627139,0.111654605776992,2019-10-31
0.228198389366611,0.0904469055865928,0.119044778885104,0.164995868529684,0.174429132834746,0.0674713607643028,0.155413564032959,2019-11-29
0.209674815913271,0.0766274304187841,0.163536116267919,0.1852006233614,0.158312380542828,0.080194182103238,0.126454451392561,2019-12-31
0.217738804358479,0.0923375952574024,0.153324297939335,0.18538057190551,0.196304284616163,0.032941040559246,0.121973405363865,2020-01-31
0.231251316881786,0.0391267185804443,0.131602017426714,0.197520573219919,0.151517200723089,0.103889489542028,0.145092683626019,2020-02-28
0.244171832525072,0.0767538061428852,0.111753592733197,0.214100213256488,0.137271509007777,0.0368380961127188,0.179110950221863,2020-03-31
0.260666925073009,0.0564292568442953,0.116898348652208,0.184492068958106,0.178103604836915,0.050612381597104,0.152797414038363,2020-04-30
0.253618604708314,0.0490752098122398,0.173727849841562,0.216853106866151,0.173727849841562,0,0.132997378930171,2020-05-29
0.217927705765985,0.138531528898462,0.133077768986922,0.186306945744365,0.148627604533151,0.0585094820237049,0.11701896404741,2020-06-30
0.21504559795649,0.110535047799283,0.155546963035771,0.164301438137037,0.188426843119437,0.0847244000443407,0.0814197099076422,2020-07-31
0.225205756713717,0.089487656190098,0.134738818972924,0.162956145768182,0.173001852606378,0.0817693405894447,0.132840429159257,2020-08-31
0.226420151072945,0.108851199469186,0.190626889480151,0.178091503764029,0.178091503764029,0.033877410203138,0.0840413422465217,2020-09-30
0.206857518964488,0.086863522232386,0.173132389480348,0.20118405643108,0.124759232404512,0.0449238997494708,0.162279380737714,2020-10-30
0.238739603140439,0.0704969618858718,0.118623092323759,0.214599492341018,0.172558439112667,0.0295767167734904,0.155405694422755,2020-11-30
0.221766233133619,0.106601351813105,0.104409108602451,0.208360144691556,0.156356625662455,0.095905184283709,0.106601351813105,2020-12-31
0.235307238379513,0.045353054511614,0.153425283102565,0.216496353328476,0.19515273263489,0.108912283531327,0.045353054511614,2021-01-29
0.276393202250021,0.105572809000084,0.170820393249937,0.170820393249937,0.170820393249937,0,0.105572809000084,2021-02-26
0.241857297228382,0.106135200747347,0.13102034296897,0.181682967460251,0.156013394666706,0.106135200747347,0.0771555961809986,2021-03-31
0.204227432538513,0.0836455963894163,0.131410270437157,0.175148994795792,0.166629501988677,0.106306868739483,0.132631335110961,2021-04-30
0.244686150409921,0.102571532246257,0.143877261932135,0.166737341526849,0.133281854271374,0.129579059150425,0.0792668004630386,2021-05-31
0.227962142863593,0.0709306528335944,0.112504129151419,0.188431033432182,0.165993592209696,0.0787927511827434,0.155385698326772,2021-06-30
0.247765355817036,0.15109061650923,0.15109061650923,0.174934994924811,0.135833884353781,0.0464281772953044,0.0928563545906089,2021-07-30
0.208631253368152,0.112968934364534,0.126999573428836,0.171697159534701,0.188504064682382,0.054973309877038,0.136225704744357,2021-08-31
0.214507673796873,0.11950245700526,0.11950245700526,0.20890122414283,0.146472337451101,0.0509412986876605,0.140172551911015,2021-09-30
0.248255790660432,0.113328552718425,0.104332290173039,0.191563258401131,0.165913504831835,0.0829567524159174,0.0936498507992208,2021-10-29
0.218620528862934,0.153923796138095,0.103784159805106,0.201670996288969,0.152952679071962,0.0430972873629925,0.125950552469941,2021-11-30
0.208903039730248,0.0658467050837562,0.185984755660616,0.185984755660616,0.195161178989401,0.0307576199305359,0.127361944944828,2021-12-31
0.216465848171419,0.1327524690499,0.146369771573852,0.216465848171419,0.08881735945856,0.0663762345249499,0.1327524690499,2022-01-31
0.217740885349296,0.114289009552889,0.167970105097815,0.192855495223555,0.192855495223555,0,0.114289009552889,2022-02-28
0.207405052289548,0.0905867414599009,0.190097108068398,0.190097108068398,0.165277214012795,0.0917598115059158,0.0647769645950442,2022-03-31
0.194258073122253,0.0943137996379867,0.182981025352484,0.131079327012317,0.15599191000829,0.113075055121967,0.128300809744702,2022-04-29
0.212430068532902,0.130842172292588,0.140853127648829,0.20267770571403,0.149731384419177,0.0594701799651342,0.103995361427341,2022-05-31
0.175656829781905,0.11925482569097,0.136193190190484,0.177288474109504,0.162419647478937,0.121218591477388,0.107968441270813,2022-06-30
0.204739477483083,0.0751781356928539,0.148693079047041,0.220052224617158,0.0808008118666318,0.105481335026836,0.165054936266396,2022-07-29
0.21125295172806,0.147980101274991,0.130788148211387,0.127375552663124,0.161708958257542,0.08079389023254,0.140100397632356,2022-08-31
0.212203323703009,0.102346268210126,0.139984700508375,0.164489538217194,0.184615712986529,0.0489542479819039,0.147406208392863,2022-09-30
0.196541247928348,0.0640113941726399,0.158923463683175,0.192358746874648,0.146414577068861,0.147095675124352,0.0946548951479761,2022-10-31
0.200164583911584,0.102858869901552,0.149602564535199,0.182194319680383,0.176184140617128,0.096273044228206,0.0927224771259474,2022-11-30
0.239818833007578,0.132244367289612,0.183741658216802,0.164820867848416,0.105272560856308,0.0632244577994753,0.110877254981808,2022-12-30


==> figures/network/Peigcen.csv <==
US,JP,DE,UK,FR,IT,CA,TimePeriod
0.166179632809628,0.120104156674424,0.161751417414516,0.188642115119883,0.161751417414516,0.119074588916585,0.0824966716504481,1998-01-30
0.181019433456917,0.134333462464431,0.12895292538742,0.172980409431038,0.164941385405159,0.12895292538742,0.0888194584676141,1998-02-27
0.168636942550386,0.13955331059898,0.13117912976554,0.168636942550386,0.154712973387737,0.154712973387737,0.0825677277592326,1998-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,1998-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,1998-05-29
0.170194953501252,0.135911126848289,0.153568531105246,0.170194953501252,0.142002837148122,0.130437143190998,0.0976904547048407,1998-06-30
0.176945601667401,0.12762899995549,0.155652264457662,0.171944780609365,0.166943959551328,0.144360569363995,0.0565238243947584,1998-07-31
0.18504650323253,0.153945828434031,0.153945828434031,0.18504650323253,0.153945828434031,0.0840347541164232,0.0840347541164232,1998-08-31
0.16298457556116,0.16298457556116,0.152639443191606,0.152639443191606,0.152639443191606,0.152639443191606,0.0634730761112575,1998-09-30
0.165344770473813,0.153253148473646,0.152513842755694,0.152513842755694,0.152513842755694,0.146259503285371,0.0776010495000879,1998-10-30
0.166558691184424,0.143448761771163,0.166558691184424,0.138749465722398,0.150695784728714,0.138749465722398,0.0952391396864784,1998-11-30
0.153767906452891,0.136582191515923,0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.111763991156589,1998-12-31
0.157944313580172,0.157944313580172,0.152846899912668,0.163041727247677,0.152846899912668,0.152846899912668,0.0625289458539741,1999-01-29
0.174287028188967,0.113918892674719,0.154432442930112,0.174287028188967,0.134577857671258,0.134577857671258,0.113918892674719,1999-02-26
0.151612405758201,0.14092910540249,0.151612405758201,0.151612405758201,0.14092910540249,0.131652285960208,0.131652285960208,1999-03-31
0.165995151738649,0.0954344481824244,0.165995151738649,0.150153496031513,0.158074323885081,0.127425044063173,0.136922384360511,1999-04-30
0.154700538379252,0.133974596215561,0.154700538379251,0.154700538379252,0.133974596215561,0.133974596215561,0.133974596215561,1999-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,1999-06-30
0.194111897778262,0.0718271013239086,0.143832595473325,0.166209593793517,0.159964225313432,0.159964225313432,0.104090361004122,1999-07-30
0.17684300627677,0.091535374091852,0.147854529922929,0.17684300627677,0.138850923226424,0.123299715235263,0.144773444969992,1999-08-31
0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.111763991156589,0.136582191515923,1999-09-30
0.175276636055192,0.122723648433437,0.163019415525094,0.153766047793359,0.163019415525094,0.152264121394178,0.0699307152736441,1999-10-29
0.157540366330453,0.146037004719775,0.139653511079316,0.146037004719775,0.157540366330453,0.139653511079316,0.113538235740914,1999-11-30
0.157088201676528,0.138985853890619,0.147079039199309,0.157088201676528,0.157088201676528,0.115236838875936,0.127433663004554,1999-12-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2000-01-31
0.17206162740434,0.129787673328379,0.151849178872298,0.180557037064545,0.160487211557722,0.0941022271778668,0.111155044594849,2000-02-29
0.161087993535364,0.148726594683081,0.148726594683081,0.161087993535364,0.154907294109223,0.148726594683081,0.076736934770806,2000-03-31
0.16546561383147,0.165465613831471,0.149180144353454,0.128000468296121,0.165465613831471,0.128000468296121,0.0984220775598922,2000-04-28
0.153767906452891,0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.136582191515923,0.111763991156589,2000-05-31
0.157561132601844,0.137717805470451,0.125940495626783,0.157561132601844,0.157561132601844,0.125940495626783,0.137717805470451,2000-06-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2000-07-31
0.18504650323253,0.0840347541164232,0.153945828434031,0.18504650323253,0.153945828434031,0.153945828434031,0.0840347541164232,2000-08-31
0.168636942550386,0.13117912976554,0.154712973387737,0.168636942550386,0.139553310598981,0.154712973387737,0.0825677277592326,2000-09-29
0.160169742866886,0.141178994471161,0.141178994471161,0.160169742866886,0.160169742866886,0.11856639122851,0.11856639122851,2000-10-31
0.177148324089045,0.117655960829964,0.166683665167719,0.167130801609841,0.154903578355443,0.107044342361371,0.109433327586616,2000-11-30
0.157088201676528,0.138985853890619,0.115236838875936,0.147079039199309,0.157088201676528,0.157088201676528,0.127433663004554,2000-12-29
0.173417356840326,0.155772926666466,0.155772926666466,0.155772926666466,0.155772926666466,0.101745468246905,0.101745468246905,2001-01-31
0.151159896413231,0.151159896413231,0.142065925507434,0.151159896413231,0.132971954601637,0.151159896413231,0.120322534238006,2001-02-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2001-03-30
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,2001-04-30
0.161169944363145,0.148975919994304,0.155072932178725,0.155072932178725,0.155072932178725,0.148975919994304,0.075659419112072,2001-05-31
0.15881734657693,0.144530882485534,0.144530882485534,0.15881734657693,0.144530882485534,0.15881734657693,0.0899553128126061,2001-06-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2001-07-31
0.175368895129048,0.150504412806378,0.158041995655564,0.138722659952664,0.144845099362613,0.133714356050302,0.0988025810434298,2001-08-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2001-09-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2001-10-31
0.170953360461149,0.111548561472947,0.130749167132041,0.170953360461149,0.141316463077391,0.150851263796595,0.123627823598729,2001-11-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2001-12-31
0.151159896413231,0.151159896413231,0.142065925507434,0.151159896413231,0.151159896413231,0.132971954601637,0.120322534238006,2002-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2002-02-28
0.157561132601844,0.125940495626783,0.137717805470451,0.157561132601844,0.157561132601844,0.125940495626783,0.137717805470451,2002-03-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2002-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2002-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2002-06-28
0.165465613831471,0.149180144353454,0.128000468296121,0.165465613831471,0.165465613831471,0.128000468296121,0.0984220775598921,2002-07-31
0.157088201676528,0.147079039199309,0.127433663004554,0.157088201676528,0.157088201676528,0.138985853890619,0.115236838875936,2002-08-30
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,2002-09-30
0.166231032965818,0.0952416078965385,0.150398922103851,0.166231032965818,0.150398922103851,0.126254937711046,0.145243544253076,2002-10-31
0.151159896413231,0.151159896413231,0.151159896413231,0.151159896413231,0.142065925507434,0.132971954601637,0.120322534238006,2002-11-29
0.190627597629331,0.154392024434214,0.105168447437602,0.158655747146661,0.178703755628098,0.149901977791766,0.0625504499323285,2002-12-31
0.163041727247677,0.152846899912668,0.157944313580172,0.152846899912668,0.157944313580172,0.152846899912668,0.0625289458539741,2003-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2003-02-28
0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.111763991156589,0.136582191515923,2003-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2003-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2003-05-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2003-06-30
0.163898716564843,0.141066030747961,0.146527094306224,0.163898716564843,0.14365263474029,0.13496682361098,0.105989983464858,2003-07-31
0.15881734657693,0.144530882485534,0.144530882485534,0.15881734657693,0.15881734657693,0.144530882485534,0.0899553128126061,2003-08-29
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,2003-09-30
0.160023549944837,0.149507294498113,0.131433847709911,0.160023549944837,0.151709870829433,0.143396191714029,0.10390569535884,2003-10-31
0.153767906452891,0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.136582191515923,0.111763991156589,2003-11-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2003-12-31
0.151159896413231,0.151159896413231,0.142065925507434,0.151159896413231,0.151159896413231,0.120322534238006,0.132971954601637,2004-01-30
0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.111763991156589,0.136582191515923,2004-02-27
0.160169742866886,0.11856639122851,0.160169742866886,0.160169742866886,0.141178994471161,0.141178994471161,0.11856639122851,2004-03-31
0.164581049689291,0.156641053183258,0.156641053183258,0.160611051436274,0.156641053183258,0.156641053183258,0.0482436861414029,2004-04-30
0.153767906452891,0.136582191515923,0.111763991156589,0.153767906452891,0.153767906452891,0.153767906452891,0.136582191515923,2004-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2004-06-30
0.175692079897099,0.0907278883397529,0.148581575938739,0.175692079897099,0.140611490235197,0.159751908490016,0.108942977202098,2004-07-30
0.16298457556116,0.152639443191606,0.152639443191606,0.16298457556116,0.152639443191606,0.152639443191606,0.0634730761112575,2004-08-31
0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.136582191515923,0.111763991156589,2004-09-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2004-10-29
0.15881734657693,0.15881734657693,0.144530882485534,0.15881734657693,0.144530882485534,0.144530882485534,0.0899553128126061,2004-11-30
0.151159896413231,0.132971954601637,0.151159896413231,0.151159896413231,0.151159896413231,0.120322534238006,0.142065925507434,2004-12-31
0.16546561383147,0.16546561383147,0.128000468296121,0.16546561383147,0.149180144353454,0.128000468296121,0.0984220775598921,2005-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2005-02-28
0.168282854199778,0.131885109212582,0.161180983008551,0.168282854199778,0.154079111817324,0.131885109212582,0.0844039783494043,2005-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2005-04-29
0.145683229480096,0.13579192629976,0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,0.145683229480096,2005-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2005-06-30
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,2005-07-29
0.160169742866886,0.141178994471161,0.141178994471161,0.160169742866886,0.160169742866886,0.11856639122851,0.11856639122851,2005-08-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2005-09-30
0.163365839877506,0.143356092907446,0.122484278139561,0.154634803268225,0.163365839877506,0.106889379270813,0.145903766658944,2005-10-31
0.154239222540268,0.123961831940951,0.144679334248648,0.154239222540268,0.154239222540268,0.123961831940951,0.144679334248648,2005-11-30
0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.148331477354788,0.148331477354788,0.129171306613029,2005-12-30
0.165995151738649,0.150153496031513,0.158074323885081,0.165995151738649,0.136922384360511,0.127425044063173,0.0954344481824244,2006-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-02-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-04-28
0.153767906452891,0.111763991156589,0.136582191515923,0.153767906452891,0.153767906452891,0.136582191515923,0.153767906452891,2006-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-06-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-07-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-08-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2006-09-29
0.145683229480096,0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.13579192629976,2006-10-31
0.165465613831471,0.128000468296121,0.149180144353454,0.16546561383147,0.16546561383147,0.128000468296121,0.0984220775598921,2006-11-30
0.176188547150028,0.129944648818912,0.142276356570793,0.156001623985958,0.153508762139079,0.114575683213286,0.127504378121944,2006-12-29
0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,0.148331477354788,0.148331477354788,0.148331477354788,2007-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2007-02-28
0.15404304151791,0.134867757850097,0.15404304151791,0.15404304151791,0.15404304151791,0.124480038039132,0.124480038039132,2007-03-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2007-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2007-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2007-06-29
0.166073674257601,0.112953790993394,0.156694348711802,0.156694348711802,0.166073674257601,0.128556372074405,0.112953790993394,2007-07-31
0.153923624091519,0.153923624091519,0.13692053952699,0.145422081809254,0.153923624091519,0.145422081809254,0.110464424579945,2007-08-31
0.166794885832631,0.0917192248866867,0.135083292391591,0.151496588188999,0.159145737010815,0.151496588188999,0.14426368350028,2007-09-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2007-10-31
0.173853444342955,0.0999239303323382,0.173853444342955,0.156481324882392,0.134379554230434,0.134379554230434,0.127128747638491,2007-11-30
0.16297124732174,0.108240108874375,0.145331221768242,0.16297124732174,0.16297124732174,0.134026107544055,0.12348881984811,2007-12-31
0.16297124732174,0.134026107544055,0.12348881984811,0.16297124732174,0.16297124732174,0.145331221768242,0.108240108874375,2008-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-02-29
0.151332314907636,0.142326189306341,0.142326189306341,0.151332314907636,0.142326189306341,0.151332314907636,0.11902448735807,2008-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-04-30
0.148331477354788,0.129171306613029,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,2008-05-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-06-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-07-31
0.148331477354788,0.129171306613029,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,2008-08-29
0.182221003258793,0.0973034023864883,0.167783431955002,0.173355641457113,0.150052708351643,0.150052708351642,0.0792311042393184,2008-09-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2008-10-31
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,0.148331477354788,2008-11-28
0.165726394879534,0.160270493070291,0.160270493070291,0.160270493070291,0.160270493070291,0.0329211397690108,0.160270493070291,2008-12-31
0.16546561383147,0.128000468296121,0.128000468296121,0.165465613831471,0.165465613831471,0.149180144353454,0.0984220775598921,2009-01-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2009-02-27
0.148331477354788,0.129171306613029,0.129171306613029,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,2009-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2009-04-30
0.165465613831471,0.165465613831471,0.128000468296121,0.16546561383147,0.149180144353454,0.0984220775598921,0.128000468296121,2009-05-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2009-06-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2009-07-31
0.189690295958846,0.117588647691559,0.139180711527454,0.16393382024117,0.16393382024117,0.148685302570771,0.07698740176903,2009-08-31
0.170813784787975,0.140412212919721,0.153976673418878,0.148855659985203,0.158821614028339,0.128550074749694,0.0985699801101898,2009-09-30
0.174645071942329,0.140063881668981,0.150900487261015,0.174645071942329,0.16173709285305,0.124098612935533,0.0739097813967622,2009-10-30
0.186140661634507,0.0851457844873238,0.124093774423005,0.186140661634507,0.170291568974648,0.124093774423005,0.124093774423005,2009-11-30
0.176047408305128,0.141373587040004,0.160354021068848,0.168200714686988,0.157066974276284,0.107814333715988,0.0891429609067582,2009-12-31
0.174645071942329,0.150900487261015,0.140063881668981,0.16173709285305,0.174645071942329,0.0739097813967623,0.124098612935533,2010-01-29
0.175328844319389,0.175328844319389,0.139836116033361,0.16723488716278,0.139836116033361,0.0923288713620304,0.110106320769688,2010-02-26
0.174119265522891,0.161783887177696,0.163849526233047,0.141688839637028,0.13523420686175,0.105362149480475,0.117962125087113,2010-03-31
0.160919870417509,0.13833030770971,0.149789822821779,0.142095642351537,0.160919870417509,0.116978891526151,0.130965594755807,2010-04-30
0.170662344644439,0.0702383056923906,0.158675310711122,0.170662344644439,0.158675310711122,0.135543191798244,0.135543191798244,2010-05-31
0.151873637568062,0.14482061755776,0.158926657578364,0.14482061755776,0.151873637568062,0.0887581745916254,0.158926657578364,2010-06-30
0.195313616672555,0.12818437785252,0.139309712455315,0.177408806142893,0.155393461629782,0.091672105789118,0.112717919457816,2010-07-30
0.170502172023018,0.134077283402366,0.142421992589962,0.142421992589962,0.170502172023018,0.142421992589962,0.0976523947817139,2010-08-31
0.167711954856415,0.139186778026951,0.176466295480652,0.176466295480652,0.149996898473454,0.118102817879907,0.0720689598019691,2010-09-30
0.162571826779414,0.109596797794421,0.162571826779414,0.153663150966108,0.162571826779414,0.124512285450615,0.124512285450615,2010-10-29
0.147338560292304,0.147338560292304,0.141092037149579,0.155803829627649,0.164269098962994,0.103065876525592,0.141092037149579,2010-11-30
0.208914084386468,0.0805350724799898,0.148672476306171,0.192089173458313,0.161968369418165,0.127285751470903,0.0805350724799897,2010-12-31
0.202752928264835,0.113500609479285,0.182689382325411,0.165124003690809,0.19891295512064,0.0797272767833123,0.0572928443357077,2011-01-31
0.169243464096277,0.101433096352846,0.159412404003476,0.169243464096277,0.15207657549551,0.132414455309908,0.116176540645707,2011-02-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2011-03-31
0.168282854199778,0.131885109212582,0.154079111817324,0.161180983008551,0.168282854199778,0.131885109212582,0.0844039783494043,2011-04-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2011-05-31
0.168636942550386,0.0825677277592326,0.139553310598981,0.154712973387737,0.168636942550386,0.13117912976554,0.154712973387737,2011-06-30
0.184220543392179,0.150050170191073,0.134786402868718,0.144005441444485,0.163808941738901,0.077757635777277,0.145370864587366,2011-07-29
0.160861346752738,0.129759904755945,0.170449575088252,0.170449575088252,0.126214533829966,0.112505159728902,0.129759904755945,2011-08-31
0.170194953501252,0.135911126848289,0.142002837148122,0.170194953501252,0.153568531105246,0.130437143190998,0.0976904547048406,2011-09-30
0.166231032965818,0.145243544253076,0.150398922103851,0.150398922103851,0.166231032965818,0.126254937711046,0.0952416078965384,2011-10-31
0.169410675282377,0.141213879972218,0.160946705527528,0.142616322995024,0.169410675282377,0.116479233214902,0.0999225077255751,2011-11-30
0.19124418623985,0.0767856250111108,0.151032899999282,0.14821426531112,0.151032899999282,0.14821426531112,0.133475858128235,2011-12-30
0.154700538379252,0.133974596215561,0.133974596215561,0.154700538379252,0.154700538379252,0.133974596215561,0.133974596215561,2012-01-31
0.174738004652983,0.0956950926152881,0.136318134892848,0.158016435114305,0.153039704431526,0.158016435114305,0.124176193178743,2012-02-29
0.171637116867898,0.14627288113561,0.147778267283585,0.147778267283584,0.160331195080623,0.160331195080623,0.0658710772680766,2012-03-30
0.156436365708638,0.156436365708638,0.140666611508976,0.156436365708638,0.148551488608807,0.140666611508976,0.100806191247327,2012-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2012-05-31
0.154700538379251,0.133974596215561,0.133974596215561,0.154700538379252,0.154700538379252,0.133974596215561,0.133974596215561,2012-06-29
0.172278436577209,0.126490420123008,0.160506568795463,0.136660954390195,0.150909767531483,0.129118195710697,0.124035656871946,2012-07-31
0.182543106020645,0.10087943320618,0.173335683485116,0.120232890422471,0.182543106020645,0.120232890422471,0.120232890422471,2012-08-31
0.171392347995696,0.108757398496874,0.150299655341551,0.152752162105413,0.162072255050555,0.131659469451268,0.123066711558643,2012-09-28
0.169628513596219,0.150106291525174,0.152671213814034,0.142910102778511,0.169628513596219,0.115088092545077,0.0999672721447669,2012-10-31
0.174738004652983,0.0956950926152881,0.153039704431526,0.158016435114305,0.158016435114305,0.136318134892848,0.124176193178743,2012-11-30
0.192225612727241,0.085414435519908,0.149393146218079,0.155179126544847,0.184016191625458,0.107309549888639,0.126461937475827,2012-12-31
0.160169742866886,0.141178994471161,0.141178994471161,0.160169742866886,0.160169742866886,0.11856639122851,0.11856639122851,2013-01-31
0.157088201676528,0.138985853890619,0.157088201676528,0.147079039199309,0.157088201676528,0.127433663004554,0.115236838875936,2013-02-28
0.181191642708994,0.124192361575625,0.142129803771667,0.164632421777464,0.16970817368684,0.126754952385937,0.0913906440934731,2013-03-29
0.154239222540268,0.144679334248648,0.144679334248648,0.154239222540268,0.154239222540268,0.123961831940951,0.123961831940951,2013-04-30
0.153767906452891,0.111763991156589,0.153767906452891,0.153767906452891,0.153767906452891,0.136582191515923,0.136582191515923,2013-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2013-06-28
0.19685213589917,0.0890455117540469,0.161361213858931,0.175430610047898,0.157468487188677,0.128595264693968,0.0912467765573092,2013-07-31
0.153923624091519,0.110464424579945,0.153923624091519,0.153923624091519,0.145422081809254,0.13692053952699,0.145422081809254,2013-08-30
0.157088201676528,0.138985853890619,0.157088201676528,0.147079039199309,0.157088201676528,0.115236838875936,0.127433663004554,2013-09-30
0.188096478205955,0.128331367592828,0.125192229863479,0.155525418730386,0.16395779991839,0.110565338096133,0.128331367592828,2013-10-31
0.151649961960936,0.162648908434854,0.147580563757919,0.147580563757919,0.162648908434854,0.135247713369352,0.0926433802841669,2013-11-29
0.188155539379455,0.124174549175923,0.135843832056366,0.17841857168956,0.169208254047651,0.100700119668507,0.103499133982537,2013-12-31
0.168282854199778,0.131885109212582,0.154079111817324,0.168282854199778,0.161180983008551,0.131885109212582,0.0844039783494043,2014-01-31
0.196124089656064,0.108172415549639,0.156385562734806,0.16564721793265,0.152807491101767,0.126416332649845,0.0944468903752286,2014-02-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2014-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2014-04-30
0.156436365708638,0.148551488608807,0.156436365708638,0.156436365708638,0.140666611508976,0.140666611508976,0.100806191247327,2014-05-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2014-06-30
0.165344770473813,0.153253148473646,0.152513842755694,0.146259503285371,0.152513842755694,0.152513842755694,0.0776010495000879,2014-07-31
0.188340297676185,0.0630164043874884,0.16052834091607,0.176471769315362,0.166462605096481,0.16052834091607,0.0846522416923446,2014-08-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2014-09-30
0.153767906452891,0.111763991156589,0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.136582191515923,2014-10-31
0.167643032796545,0.121695083887197,0.147241699857265,0.167643032796545,0.147241699857265,0.126840366917986,0.121695083887197,2014-11-28
0.167605176014511,0.110689035111907,0.146745399116525,0.156211190208994,0.158329148408107,0.135962218786496,0.124457832353459,2014-12-31
0.151159896413231,0.151159896413231,0.142065925507434,0.151159896413231,0.151159896413231,0.132971954601637,0.120322534238006,2015-01-30
0.162277660168379,0.0943058495790517,0.162277660168379,0.162277660168379,0.1469739275585,0.135943621178655,0.135943621178655,2015-02-27
0.168282854199778,0.131885109212582,0.154079111817324,0.161180983008551,0.168282854199778,0.131885109212582,0.0844039783494043,2015-03-31
0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.148331477354788,0.129171306613029,0.148331477354788,2015-04-30
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2015-05-29
0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,0.129171306613029,2015-06-30
0.161169944363145,0.128026071266788,0.150852966971595,0.140535989580045,0.161169944363145,0.128026071266788,0.130219012188495,2015-07-31
0.179212900590187,0.155547071370872,0.149336256450629,0.158024784710706,0.132054272551687,0.118228742516326,0.107595971809594,2015-08-31
0.160169742866886,0.141178994471161,0.141178994471161,0.160169742866886,0.160169742866886,0.11856639122851,0.11856639122851,2015-09-30
0.164040663883394,0.120226396973072,0.144318645907623,0.164040663883394,0.153268986980561,0.122775292101957,0.131329350269998,2015-10-30
0.153767906452891,0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.136582191515923,0.111763991156589,2015-11-30
0.199496843208729,0.0934999495067759,0.132441172582731,0.156255966261081,0.175682049530379,0.119374288311084,0.123249730599219,2015-12-31
0.178922321782676,0.110464521637386,0.15573267049538,0.172268638310522,0.15573267049538,0.152504069624548,0.074375107654108,2016-01-29
0.164732276510386,0.130025053375917,0.143312953464387,0.155096678816672,0.155096678816672,0.134751419599958,0.116984939416008,2016-02-29
0.154700538379252,0.133974596215561,0.154700538379252,0.133974596215561,0.154700538379252,0.133974596215561,0.133974596215561,2016-03-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2016-04-29
0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.13579192629976,0.145683229480096,2016-05-31
0.158029567593453,0.136464190566274,0.138362059224727,0.158029567593453,0.136464190566274,0.14819581340909,0.12445461104673,2016-06-30
0.157816421749477,0.147867806378489,0.126078328993927,0.157816421749477,0.136176258162014,0.147070996854296,0.127173766112321,2016-07-29
0.165613104627425,0.128297501949133,0.157579177095149,0.165613104627425,0.128297501949133,0.157579177095149,0.0970204326565847,2016-08-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2016-09-30
0.168636942550386,0.0825677277592326,0.139553310598981,0.168636942550386,0.154712973387737,0.154712973387737,0.13117912976554,2016-10-31
0.167121578763328,0.14246236576997,0.15179203142917,0.147552537355331,0.147552537355331,0.15179203142917,0.0917269178976988,2016-11-30
0.162571826779414,0.109596797794421,0.153663150966108,0.162571826779414,0.162571826779414,0.124512285450615,0.124512285450615,2016-12-30
0.158592119867734,0.139984077694069,0.129833639146158,0.170546008373359,0.162126686603033,0.140183738331251,0.0987337299843967,2017-01-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2017-02-28
0.151159896413231,0.151159896413231,0.132971954601637,0.151159896413231,0.151159896413231,0.142065925507434,0.120322534238006,2017-03-31
0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,2017-04-28
0.148331477354788,0.148331477354788,0.129171306613029,0.148331477354788,0.148331477354788,0.148331477354788,0.129171306613029,2017-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2017-06-30
0.163365839877506,0.122484278139561,0.163365839877506,0.154634803268225,0.143356092907446,0.106889379270813,0.145903766658944,2017-07-31
0.159413219238291,0.132284334281929,0.149653702951496,0.166648178658193,0.162382130496338,0.0832163428825697,0.146402091491184,2017-08-31
0.156436365708638,0.140666611508976,0.140666611508976,0.156436365708638,0.148551488608807,0.156436365708638,0.100806191247327,2017-09-29
0.170449575088252,0.112505159728902,0.129759904755945,0.160861346752738,0.170449575088252,0.129759904755945,0.126214533829966,2017-10-31
0.157088201676528,0.138985853890619,0.157088201676528,0.157088201676528,0.147079039199309,0.115236838875936,0.127433663004554,2017-11-30
0.168983600586931,0.130513473848557,0.155342059190588,0.16216282988876,0.155342059190588,0.146928963850894,0.0807270134436818,2017-12-29
0.147872033289185,0.166470366264318,0.138572866801619,0.166470366264318,0.157171199776752,0.111721583801904,0.111721583801904,2018-01-31
0.16298457556116,0.152639443191606,0.152639443191606,0.152639443191606,0.16298457556116,0.152639443191606,0.0634730761112575,2018-02-28
0.157068182719799,0.128252473575689,0.138007274627792,0.157068182719799,0.157068182719799,0.114456237532404,0.148079466104719,2018-03-30
0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.13579192629976,0.145683229480096,2018-04-30
0.145683229480096,0.13579192629976,0.13579192629976,0.145683229480096,0.145683229480096,0.145683229480096,0.145683229480096,2018-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2018-06-29
0.157088201676528,0.147079039199309,0.157088201676528,0.157088201676528,0.138985853890619,0.127433663004554,0.115236838875936,2018-07-31
0.169217577733614,0.117024142649328,0.160701027863168,0.169217577733614,0.150799756885432,0.132381936037251,0.100657981097593,2018-08-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2018-09-28
0.163753981446221,0.13503458338559,0.15208898238988,0.13503458338559,0.163753981446221,0.107864081065236,0.142469806881262,2018-10-31
0.13692053952699,0.153923624091519,0.145422081809254,0.145422081809254,0.153923624091519,0.110464424579945,0.153923624091519,2018-11-30
0.176589572886375,0.125120013372712,0.160855978150429,0.15449468316535,0.168722775518402,0.125120013372712,0.089096963534022,2018-12-31
0.166666666666667,0.148148148148148,0.148148148148148,0.148148148148148,0.166666666666667,0.111111111111111,0.111111111111111,2019-01-31
0.175904774790214,0.141038130161697,0.150467688690568,0.167901011004826,0.166475216261343,0.0910010975533019,0.107212081538051,2019-02-28
0.173853444342955,0.0999239303323381,0.134379554230434,0.173853444342955,0.156481324882392,0.134379554230434,0.127128747638491,2019-03-29
0.153767906452891,0.153767906452891,0.136582191515923,0.153767906452891,0.136582191515923,0.153767906452891,0.111763991156588,2019-04-30
0.169628513596219,0.142910102778511,0.152671213814034,0.150106291525174,0.169628513596219,0.115088092545077,0.0999672721447668,2019-05-31
0.151159896413231,0.151159896413231,0.132971954601636,0.151159896413231,0.151159896413231,0.142065925507434,0.120322534238006,2019-06-28
0.160169742866886,0.11856639122851,0.141178994471161,0.160169742866886,0.160169742866886,0.141178994471161,0.11856639122851,2019-07-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2019-08-30
0.179043958722338,0.0948425811599694,0.145081976349687,0.170553463129175,0.170553463129175,0.145081976349687,0.0948425811599694,2019-09-30
0.179616202256799,0.115866045000638,0.137085127984713,0.145545294037741,0.169210492770034,0.131754253986835,0.12092258396324,2019-10-31
0.167115737350784,0.118854971062161,0.148103028549098,0.169200407667354,0.149003591208748,0.14203202634857,0.105690237813284,2019-11-29
0.179043958722338,0.128335511286448,0.153572471942849,0.179043958722338,0.15357247194285,0.128335511286448,0.0780961160967303,2019-12-31
0.165715772882108,0.0987495022294139,0.138883468853735,0.165715772882108,0.165715772882108,0.138883468853735,0.126336241416792,2020-01-31
0.163365839877506,0.143356092907446,0.154634803268225,0.163365839877506,0.122484278139561,0.106889379270813,0.145903766658944,2020-02-28
0.153767906452891,0.111763991156589,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.136582191515923,2020-03-31
0.19898493907923,0.158750807197256,0.144617338903109,0.148361653169401,0.151262178664673,0.0847360240524967,0.113287058933834,2020-04-30
0.179578514414084,0.179578514414084,0.167471522537102,0.173525018475593,0.173525018475593,0.0631607058417722,0.0631607058417721,2020-05-29
0.170662344644439,0.0702383056923906,0.158675310711123,0.170662344644439,0.158675310711123,0.135543191798243,0.135543191798243,2020-06-30
0.172798855891345,0.161222571869244,0.176986842502618,0.161222571869244,0.182774984513668,0.0836020855398096,0.0613920878140698,2020-07-31
0.197227133858024,0.110610010104082,0.146557217325976,0.179709768389199,0.164289386874786,0.0888182326952829,0.11278825075265,2020-08-31
0.153767906452891,0.136582191515923,0.153767906452891,0.153767906452891,0.153767906452891,0.111763991156589,0.136582191515923,2020-09-30
0.17287525365336,0.158316445107553,0.158316445107553,0.155349064753338,0.152381684399123,0.0842156887011676,0.118545418277906,2020-10-30
0.164078499770718,0.164078499770718,0.144455883264568,0.164078499770718,0.17294504651697,0.0512680005864295,0.139095570319877,2020-11-30
0.175455348472853,0.149089303054294,0.149089303054294,0.170096592120499,0.180814104825208,0.0592736540939068,0.116181694378946,2020-12-31
0.175729147174218,0.0668476182139551,0.163982072234852,0.137824660834434,0.163982072234852,0.139762262126841,0.151872167180847,2021-01-29
0.15881734657693,0.15881734657693,0.15881734657693,0.144530882485534,0.144530882485534,0.0899553128126061,0.144530882485534,2021-02-26
0.178871184723092,0.0955498054400992,0.178871184723092,0.16178007782396,0.144688970924829,0.144688970924829,0.0955498054400992,2021-03-31
0.165613104627426,0.128297501949133,0.157579177095149,0.157579177095149,0.165613104627425,0.0970204326565847,0.128297501949133,2021-04-30
0.15881734657693,0.15881734657693,0.144530882485534,0.15881734657693,0.144530882485534,0.144530882485534,0.0899553128126061,2021-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2021-06-30
0.169087503062888,0.148642562379908,0.12091337510245,0.146416841676498,0.146786708528858,0.136263933297192,0.131889075952207,2021-07-30
0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.13579192629976,0.145683229480096,2021-08-31
0.181198263247092,0.102988179858035,0.143875704596582,0.181198263247092,0.143875704596582,0.143875704596582,0.102988179858035,2021-09-30
0.161407192037816,0.127303593170399,0.140859476527857,0.161407192037816,0.140859476527857,0.127303593170399,0.140859476527857,2021-10-29
0.154239222540268,0.123961831940951,0.154239222540268,0.144679334248648,0.144679334248648,0.123961831940951,0.154239222540268,2021-11-30
0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,0.13579192629976,2021-12-31
0.178259053809638,0.113017765947769,0.144326246046551,0.164472686068079,0.178259053809638,0.144326246046551,0.0773389482717739,2022-01-31
0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,0.145683229480096,0.145683229480096,0.13579192629976,2022-02-28
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2022-03-31
0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,0.13579192629976,0.145683229480096,0.145683229480096,2022-04-29
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2022-05-31
0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,0.142857142857143,2022-06-30
0.157088201676528,0.127433663004554,0.157088201676528,0.157088201676528,0.147079039199309,0.115236838875936,0.138985853890619,2022-07-29
0.174740201811688,0.140321525292837,0.168392348260881,0.124315808222802,0.168392348260881,0.0726547581494552,0.151183010001455,2022-08-31
0.148331477354788,0.148331477354788,0.129171306613029,0.148331477354788,0.148331477354788,0.129171306613029,0.148331477354788,2022-09-30
0.166861602442725,0.14842265989427,0.14842265989427,0.157642131168497,0.157642131168497,0.11050440771587,0.11050440771587,2022-10-31
0.16297124732174,0.16297124732174,0.16297124732174,0.134026107544055,0.145331221768242,0.12348881984811,0.108240108874375,2022-11-30
0.163365839877506,0.145903766658944,0.143356092907446,0.163365839877506,0.154634803268225,0.122484278139561,0.106889379270813,2022-12-30

